A weak MLMC scheme for L\'evy-copula-driven SDEs with applications to the pricing of credit, equity and interest rate derivatives

This paper develops a novel weak multilevel Monte-Carlo (MLMC) approximation scheme for L\'evy-driven Stochastic Differential Equations (SDEs). The scheme is based on the state space discretization (via a continuous-time Markov chain approximation) of the pure-jump component of the driving L\'evy process and is particularly suited if the multidimensional driver is given by a L\'evy copula. The multilevel version of the algorithm requires a new coupling of the approximate L\'evy drivers in the consecutive levels of the scheme, which is defined via a coupling of the corresponding Poisson point processes. The multilevel scheme is weak in the sense that the bound on the level variances is based on the coupling alone without requiring strong convergence. Moreover, the coupling is natural for the proposed discretization of jumps and is easy to simulate. The approximation scheme and its multilevel analogous are applied to examples taken from mathematical finance, including the pricing of credit, equity and interest rate derivatives.

==> helpers/results/credit/cds_hem.csv <==
theoreticalspread,levela,survivalprobability,impliedspread,spreadstddevm,spreadstddevp
100,-0.171,0.9917,99.65,96.81,102.48
150,-0.155,0.9876,149.36,145.88,152.83
200,-0.143,0.9835,200.35,196.34,204.35
250,-0.134,0.9794,251.47,247.0,255.94
300,-0.127,0.9753,298.6,293.68,303.53
400,-0.116,0.9672,402.53,396.86,408.2
500,-0.107,0.9592,501.79,495.42,508.15


==> helpers/results/credit/first_to_default_hem_hem_hem.csv <==
individualspread,theoreticalspread,levela,survivalprobability,impliedspread,spreadstddevm,spreadstddevp
100,251.56,[-0.191/-0.219/-0.247],0.9917,251.94,250.29,253.60
150,377.34,[-0.175/-0.203/-0.231],0.9876,377.44,375.40,379.48
200,503.12,[-0.164/-0.191/-0.219],0.9835,502.21,499.84,504.58
250,628.90,[-0.155/-0.183/-0.210],0.9794,628.86,626.18,631.54
300,754.68,[-0.148/-0.175/-0.203],0.9753,754.74,751.77,757.71
400,1006.24,[-0.136/-0.164/-0.191],0.9672,1007.92,1004.40,1011.44
500,1257.80,[-0.127/-0.155/-0.183],0.9592,1259.30,1255.31,1263.28


==> helpers/results/giles_applied/1d/cgmy15_Nls.csv <==
levels,0.02,0.03,0.04,0.05,0.07,0.1
0,12865050,2709788.0,736450.0,289327.0,69435.0,17570.0
1,2332098,491953.0,133906.0,53686.0,13369.0,3116.0
2,1129106,236755.0,64016.0,25636.0,6041.0,1480.0
3,542055,113559.0,31228.0,12636.0,2981.0,802.0
4,263378,55569.0,15508.0,6021.0,1475.0,415.0
5,127497,27519.0,7543.0,2928.0,761.0,208.0
6,62940,13442.0,3416.0,1403.0,314.0,nan
7,30629,6477.0,1806.0,614.0,177.0,nan
8,14873,3103.0,834.0,326.0,nan,nan
9,7503,1525.0,469.0,160.0,nan,nan
10,3491,718.0,235.0,nan,nan,nan
11,1712,378.0,nan,nan,nan,nan
12,866,188.0,nan,nan,nan,nan
13,396,nan,nan,nan,nan,nan
14,217,nan,nan,nan,nan,nan


==> helpers/results/giles_applied/1d/cgmy15_costs.csv <==
rmse,costxrmse2,costxrmse2stdmc,slope
0.02,248297550.79333615,4802479522288.984,214629797.6812169
0.03,56104359.61694642,261022242527.4508,42396009.41851194
0.04,13491951.729051547,14373631368.179775,13414362.355076099
0.05,5116211.721690801,2960769280.317424,5494522.820639151
0.07,1171967.939104062,156221653.08410323,1430269.372302986
0.1,292304.0180691914,8925918.989555784,343407.67628994683


==> helpers/results/giles_applied/copulas/hem_vg_cgmy11_Nls.csv <==
levels,0.001,0.0015,0.002,0.0025,0.003,0.004,0.005,0.006,0.007,0.008,0.009,0.01,0.015,0.02,0.03,0.04,0.05,0.08
0,7017413.0,3606680,1294307.0,982946.0,580735.0,231099.0,287782.0,141485.0,127395.0,69382.0,54011.0,46437.0,18125.0,11392.0,4333.0,1568.0,872.0,1056.0
1,1908338.0,981282,349877.0,268335.0,158915.0,62584.0,76916.0,38403.0,31285.0,18098.0,15142.0,12727.0,5275.0,3025.0,1073.0,525.0,194.0,272.0
2,1018436.0,532851,187323.0,139629.0,82791.0,33850.0,43749.0,20954.0,18246.0,9430.0,8041.0,6921.0,2913.0,1357.0,450.0,100.0,100.0,109.0
3,535711.0,279592,100133.0,74842.0,44549.0,16925.0,21757.0,11002.0,8392.0,4755.0,4002.0,3688.0,1358.0,860.0,282.0,153.0,6.0,75.0
4,272551.0,138692,49938.0,37592.0,21729.0,nan,11432.0,4998.0,4866.0,2845.0,2354.0,1844.0,nan,430.0,nan,nan,nan,nan
5,134548.0,69493,25580.0,20198.0,12236.0,nan,5266.0,2743.0,2713.0,nan,nan,nan,nan,nan,nan,nan,nan,nan
6,67773.0,34219,nan,10099.0,nan,nan,3011.0,nan,1357.0,nan,nan,nan,nan,nan,nan,nan,nan,nan
7,33887.0,16746,nan,nan,nan,nan,1506.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8,nan,8373,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> helpers/results/giles_applied/copulas/hem_vg_cgmy11_costs.csv <==
rmse,costxrmse2,costxrmse2stdmc,slope
0.001,27623.07866292465,805239.809930509,31542.133201327302
0.0015,36675.04445468189,2100913.1061599976,26340.758682196203
0.002,15018.583340041909,120163.16848175052,23179.280562971027
0.0025,21077.0270098068,314281.97283823456,20990.792490928772
0.003,15229.55135701814,121304.26596393091,19356.960793965838
0.004,7410.895075658291,20085.373432834265,17033.694074765925
0.005,28929.93442527337,825042.2325884766,15425.445872058814
0.006,14617.626596115108,118180.43957932104,14224.79647225904
0.007,21045.610628689978,319139.89991948166,13282.870315427275
0.008,10570.389543266574,48465.55211965707,12517.503856276977
0.009,10964.312186547137,47746.52405007856,11879.092919541792
0.01,11532.577026752013,50674.28482242245,11335.654928447537
0.015,8504.252149524827,22137.477538745585,9466.377846705702
0.02,10665.818341404718,49637.26670291761,8330.201520436623
0.03,7021.914696996274,21109.40209811224,6956.5310191084845
0.04,5005.898550793635,13539.596459151508,6121.592251096166
0.05,3207.8252178112302,9868.764149722352,5543.617814528361
0.08,12453.129719850182,36224.455901517664,4498.557639541528


==> helpers/results/giles_applied/sde/cgmy02_cgmy04_Nls.csv <==
levels,0.001,0.002,0.003,0.004,0.005,0.006
0,4591191,1097723.0,488555.0,258667.0,165735.0,121788.0
1,542424,129654.0,57736.0,31111.0,19714.0,14578.0
2,273768,65636.0,29399.0,15408.0,9839.0,7223.0
3,135656,32539.0,14437.0,7721.0,4971.0,3390.0
4,67106,16270.0,7219.0,nan,nan,1794.0
5,33553,nan,nan,nan,nan,nan


==> helpers/results/giles_applied/sde/cgmy02_cgmy04_costs.csv <==
rmse,costxrmse2,costxrmse2stdmc,slope
0.001,1884.7980992031298,11111.211543946774,1681.1153607853062
0.002,1727.494000926634,7558.222753323406,1681.1153607853062
0.003,1730.659234768957,7568.144811880937,1681.1153607853062
0.004,1528.2724345584477,5040.742768133692,1681.1153607853062
0.005,1526.7172006672574,5046.109214833562,1681.1153607853062
0.006,1716.851661536226,7543.249557115054,1681.1153607853062


==> helpers/results/giles_convergence/1d/cgmy15.csv <==
level,meanlevell,varlevell,consistencycheck,kurtosis,ml,vl,cl,vl_slope,ml_slope
0,1.911940422736621,12.70427844522516,0.005604531962251719,34.07937578676268,1.911940422736621,12.70427844522516,158.27911236936768,2.350860593830348,0.011001159950968328
1,1.7967425482601096,12.336296486520396,0.005008879311128357,6.3130207117853665,0.02451975895196669,1.5207532652355766,579.9224415428328,1.6623094675216732,0.009250835966401997
2,1.8012849803111484,12.439209484633501,0.0057860917057392415,6.347781695124105,0.011761185660471098,1.1138875445410017,1801.2068091875585,1.175430296915174,0.007778994802247572
3,1.7836548847017768,12.464908313358201,0.004296030283317187,3.7925117355624094,0.010208420542801112,0.7808929348574893,5532.24842909652,0.8311547337608366,0.006541328843487262
4,1.8223933477433367,12.80518371515961,0.005695615473733402,2.044512913262936,0.012263137107237544,0.5727734740963214,16856.177344560336,0.587715148457587,0.005500579975484164
5,1.7884384257775097,12.213780138283756,0.007475935987802507,1.0561774060052216,0.00802999131916483,0.4079662690714621,51047.46369463768,0.4155773668804183,0.004625417983200999
6,1.7473750269837645,12.084868328338578,0.007497569251609219,0.5388427821312956,0.005439919718175321,0.29103539995805744,153843.29241921913,0.2938575742287935,0.003889497401123786
7,1.7446276073822422,12.212935942808837,0.005580118988369497,0.2725832049884317,0.0016285938423776603,0.20424441296662685,461771.694017133,0.20778868344020915,0.003270664421743631
8,1.7914750157469417,12.583051937370628,0.006517211004890706,0.1438045359698086,0.005059866458472152,0.14961197003542867,1381247.2418625187,0.14692878711439675,0.002750289987742082


==> helpers/results/giles_convergence/copulas/hem_vg_cgmy11.csv <==
level,meanlevell,varlevell,consistencycheck,kurtosis,ml,vl,cl,vl_slope,ml_slope
0,0.2995130177519832,1.0067470254903792,-0.0033867913523445018,53.70419444768821,0.2995130177519832,1.0067470254903792,766.5577892026861,0.27799868958550894,0.0008999305275277186
1,0.3245957800444636,1.0554644950889196,-0.002459477061100398,0.510681468243227,0.00039168406565034844,0.15952747496704545,1551.290760709084,0.14897580905880653,0.0006587877063490672
2,0.31748216632007387,1.0440471668763909,-0.0035252380438139086,0.1469013570792465,0.0008869927634211263,0.0840961142212812,2865.7955117029087,0.07983415935455138,0.0004822608287652478
3,0.32341568084301836,1.070684675746722,-0.0034481488620927508,0.041645293827183405,0.00012360480195239336,0.04424800248016976,5432.347238379275,0.04278206670005085,0.00035303559055504115
4,0.3224916041228787,1.0863716183590106,-0.0022042460280506946,0.012596933612149636,0.00025811774411030656,0.02272058684381802,10918.401353429314,0.022926341880786082,0.00025843717914567625
5,0.31424741277558843,1.0533646974927422,-0.0052121929735964075,0.003926259146717737,0.0005902790613697952,0.011928204873966607,23210.850711833402,0.012285922410430463,0.00018918708864386073
6,0.332943053601582,1.096728145379211,-0.003479448085772497,0.0012711011718694505,7.107933083914331e-05,0.0068519542875487335,51162.62273260281,0.006583862801139651,0.00013849305517053684
7,0.3215329419454111,1.0844344797309884,-0.0021285004972288264,0.00035056171194751824,6.466649851007633e-05,0.0034337175111343148,114752.19901279056,0.0035282047156206748,0.00010138285053149559
8,0.3128106299660636,1.0345312562494209,-0.004494709410042046,0.00010303881348330298,0.00012504072669559336,0.001797811365814813,258922.52417391786,0.0018907180922988211,7.421659063867806e-05


==> helpers/results/giles_convergence/sde/cgmy02_cgmy04.csv <==
level,meanlevell,varlevell,consistencycheck,kurtosis,ml,vl,cl,vl_slope,ml_slope
0,1.06721113654906,1.7734540911510053,0.0013208259929006244,3.694430690477671,1.06721113654906,1.7734540911510053,209.66535635046904,0.26551107435501087,0.0005593239101496173
1,1.0594939436490038,1.7473922471155128,0.0014534941333128797,0.02669869079464646,0.0038462652270124537,0.07003352252192514,600.1824979330289,0.08758599075231174,0.0003212472277496872
2,1.0564971671322891,1.7482729154816095,0.0010658751685547418,0.0037072418911883722,0.0015534156560411392,0.025400542745750255,857.1755399662195,0.028892601917639222,0.00018450808103171191
3,1.0590202342726442,1.7563932244028169,0.001181338829260034,0.00047495866448482723,0.0006086494978498982,0.009006217585024779,1218.1191730313765,0.009531004198284258,0.0001059720645823935
4,1.0579916916697514,1.748494539481251,0.001207969128241257,5.397336450145772e-05,0.0003815360070554566,0.0030305350670293526,1721.4468794779018,0.0031440588593114375,6.0864968130717526e-05
5,1.0575949482745646,1.747985618551045,0.0017565874123879144,6.364648664111748e-06,0.00011749898770813162,0.00103295716065525,2420.1874214899435,0.0010371526341992612,3.495774438435108e-05
6,1.0531571344628174,1.7416459564946007,0.0008217148608819909,6.828664602656613e-07,1.5414688632090284e-05,0.0003390641990144779,3387.347989086556,0.0003421327763762174,2.007795173435545e-05
7,1.0606323183855064,1.7644184751617253,0.0021762086376099395,7.479125897257127e-08,4.65461958151514e-06,0.00011232351385195017,4723.243882469679,0.00011286172624077814,1.153175506448198e-05
8,1.049868106465341,1.741777845045119,0.0017284622828528657,8.606151349432047e-09,7.562429797363013e-06,3.773072311210898e-05,6565.481531247684,3.723048514954788e-05,6.623254036399602e-06


==> helpers/results/series/std_asian.csv <==
strikes,ctmcPrice,ctmcMcStddev,seriesPrice,seriesMcStddev,ctmcPriceNoCv,ctmcMcStddevNoCv,seriesPriceNoCv,seriesMcStddevNoCv
0.95,0.0518164428556366,3.0239378035017086e-06,0.051818227478687015,3.0800788266425037e-06,0.0517672697227479,2.950447056125793e-05,0.051872786884870355,2.9475039757944734e-05
0.96,0.0426001609791016,3.559870350219685e-06,0.042595654513518696,3.6099932644582765e-06,0.0425606503247209,2.8347000116747447e-05,0.04265135386954357,2.8335771276664974e-05
0.97,0.0338226251863437,4.113595785331876e-06,0.033814137760000265,4.162160922908635e-06,0.0337941814802313,2.68168441242248e-05,0.03387006505901344,2.68211965135994e-05
0.98,0.0257075975310679,4.62515805698167e-06,0.025700270372719942,4.6658325276132275e-06,0.0256833353809089,2.4869898670980773e-05,0.025756458163658423,2.487276443308497e-05
0.99,0.0185516350364281,4.995459934134634e-06,0.01853649634930261,5.062922500198665e-06,0.0185306788698363,2.249455497848954e-05,0.01858913545428649,2.2502658480884462e-05
1.0,0.0127068220482503,5.1328808674264935e-06,0.012687637042238912,5.235864470719855e-06,0.0126856700698922,1.976124599573904e-05,0.012727391343298294,1.9773084517442712e-05
1.01,0.0084102131075493,4.992291957383142e-06,0.008388581850755238,5.096724598857443e-06,0.0083895860419988,1.6842896790908304e-05,0.0084181924545,1.6852972813422476e-05
1.02,0.0054773249247801,4.617830657203676e-06,0.005458845011979019,4.725380895085244e-06,0.0054596544974333,1.4017986092261533e-05,0.005477242151081798,1.402483847165028e-05
1.03,0.0035338096544012,4.13770438637705e-06,0.0035190852662230192,4.238954912886446e-06,0.0035199833506809,1.1489396453958546e-05,0.0035292050936991813,1.1491895855511214e-05
1.04,0.0022731359495395,3.612164572392725e-06,0.0022606768177050266,3.7188100838606623e-06,0.0022622530855041,9.322477788093576e-06,0.002264034822559086,9.323208269740467e-06
1.05,0.001457049958432,3.087376865017132e-06,0.001442106274583297,3.2059087824454758e-06,0.0014485307757431,7.51591359037746e-06,0.0014457269024359294,7.518098948242529e-06


==> helpers/results/series/std_bestof.csv <==
strikes,ctmcPrice,ctmcMcStddev,seriesPrice,seriesMcStddev,ctmcPriceNoCv,ctmcMcStddevNoCv,seriesPriceNoCv,seriesMcStddevNoCv
0.95,0.0642222764637476,1.2424665051806984e-05,0.06424664281299244,1.2443535582940183e-05,0.0643434196355679,3.393239553497349e-05,0.0642121187426535,3.3986941307486306e-05
0.96,0.0547132809633661,1.1786453731943976e-05,0.054738137060676297,1.1802987247554732e-05,0.0548210337025537,3.3176321445150495e-05,0.05471083364506657,3.319919519375347e-05
0.97,0.0454953000179566,1.0978066999564612e-05,0.04552098031121021,1.0996934781411844e-05,0.0455874629699729,3.212157978900052e-05,0.04549852240425136,3.211742611817057e-05
0.98,0.0367300450287452,1.001009497819479e-05,0.03675428890995678,1.0026038614889835e-05,0.0368016440898441,3.0694381001503135e-05,0.036736713197922745,3.066342143769174e-05
0.99,0.0286428752420455,8.908479502300326e-06,0.028663889315371217,8.920530488015902e-06,0.0286969207953665,2.8824977448654568e-05,0.028650671453774135,2.8775654444748337e-05
1.0,0.0215201816138212,7.745325884654748e-06,0.021532222065303964,7.753641589725854e-06,0.021569804664115,2.648801956708192e-05,0.021525059639063267,2.6436643951419734e-05
1.01,0.015650860930516,6.60188925127315e-06,0.015651549809884147,6.6111348528372556e-06,0.0156978696172346,2.3748227439786704e-05,0.015645906409490023,2.370432681465535e-05
1.02,0.0111223100353027,5.539014150368345e-06,0.011111645885854898,5.5449958422379165e-06,0.01116215026408,2.0800523134559496e-05,0.011116410597482102,2.0758208342492072e-05
1.03,0.007782404656138,4.588692262378651e-06,0.007762869871944387,4.588585147217024e-06,0.0078166199094429,1.7876659005073055e-05,0.0077676294459369235,1.7845469449282493e-05
1.04,0.0053907981784494,3.765343073110717e-06,0.005372103609164767,3.7630373523851914e-06,0.0054143677556545,1.5149011413467871e-05,0.005369688198480247,1.5132430735749586e-05
1.05,0.0037067366529103,3.065463893675424e-06,0.003693708494439786,3.0609486901734846e-06,0.0037194967728092,1.270864662356092e-05,0.0036832233673545142,1.2709506537914706e-05


==> helpers/results/series/wtd_asian.csv <==
strikes,ctmcPrice,ctmcMcStddev,seriesPrice,seriesMcStddev,ctmcPriceNoCv,ctmcMcStddevNoCv,seriesPriceNoCv,seriesMcStddevNoCv
0.95,0.0517721681960718,2.6376495347469567e-06,0.0517569288945144,2.6459438627685037e-06,0.0517366647006214,2.9651227025208865e-05,0.05171671991348869,2.971283270212741e-05
0.96,0.0425590847735612,2.98630357492068e-06,0.04254364843473481,2.9840736356546905e-06,0.0425109304822489,2.852952162097163e-05,0.042506427987530813,2.8570622577841934e-05
0.97,0.0338139919072543,3.3049684198441395e-06,0.03380787673966919,3.287924494370809e-06,0.033751964600927,2.7003248662174136e-05,0.033765648850005756,2.7023459330379635e-05
0.98,0.0257695951766244,3.561939233254705e-06,0.02577718823018999,3.541772897074454e-06,0.0256994732481114,2.501038312727098e-05,0.02573406526922835,2.500801384107713e-05
0.99,0.0187139614411651,3.7511086460987897e-06,0.018742727864221653,3.701957619704035e-06,0.0186460833527757,2.25553508788127e-05,0.018704094037149604,2.252549680155371e-05
1.0,0.0129479170232152,3.8315685399727295e-06,0.012977810042442903,3.7705963918968487e-06,0.0128931252114351,1.9729750337478077e-05,0.012941325596268777,1.9691786635822936e-05
1.01,0.008609963247434,3.770221581486447e-06,0.008637374851397097,3.729968786190875e-06,0.0085730375722143,1.6753700172112404e-05,0.008597198222082306,1.6710977802929755e-05
1.02,0.0055794896279424,3.6045936088496192e-06,0.005607499783675515,3.5751701274435596e-06,0.0055510550068645,1.3889797187328638e-05,0.005563891685690925,1.3836430128976405e-05
1.03,0.0035636256892164,3.350628071336272e-06,0.0035767021646246674,3.3314061303422614e-06,0.0035389696525037,1.1324498372768335e-05,0.003535246823693813,1.1262102978593836e-05
1.04,0.002259895994497,3.025917334293315e-06,0.002255615409543011,3.0152863978515767e-06,0.0022388931002565,9.136514268832357e-06,0.0022209956227742396,9.072203655857703e-06
1.05,0.0014306461277347,2.6613954785376266e-06,0.0014198877735763775,2.662683351346017e-06,0.0014133071481278,7.3214357079128575e-06,0.0013910617118164392,7.265743538705822e-06


==> helpers/results/series/wtd_bestof.csv <==
strikes,ctmcPrice,ctmcMcStddev,seriesPrice,seriesMcStddev,ctmcPriceNoCv,ctmcMcStddevNoCv,seriesPriceNoCv,seriesMcStddevNoCv
0.95,0.0662761798710582,1.0595867231368978e-05,0.06627670630253722,1.0581946379559252e-05,0.0661241120126748,3.340341783974242e-05,0.06628946460893227,3.353894238203719e-05
0.96,0.0566625869944947,1.0129111400849333e-05,0.05665896208537179,1.0115280129216351e-05,0.0565030014999234,3.2779633901797006e-05,0.056668382715128585,3.291623273753019e-05
0.97,0.0472987239743715,9.5436116935671e-06,0.047295679531221865,9.515929663622017e-06,0.047125293896862,3.18891065538916e-05,0.047301239324795324,3.2010951076096805e-05
0.98,0.038335482390689,8.822786662354992e-06,0.03833246747420376,8.786937866722657e-06,0.0381582659201131,3.062797342921231e-05,0.038336589371759135,3.074616792848487e-05
0.99,0.0300100115465796,7.98546727831491e-06,0.030014238516464425,7.96353576816662e-06,0.0298389228467828,2.890936814032666e-05,0.02999892393990225,2.9044677837641788e-05
1.0,0.0226414741393226,7.0735240951467095e-06,0.022648075105279743,7.070353636654241e-06,0.0224788823655741,2.668657839145112e-05,0.022613340913545592,2.684330509150952e-05
1.01,0.0165265908192327,6.115191428930833e-06,0.016536182576245242,6.133067756158787e-06,0.0163852429845417,2.4009322684920085e-05,0.016500880102874094,2.4178357768232935e-05
1.02,0.0117769563340204,5.169950418151847e-06,0.01177517727717765,5.212793053488918e-06,0.0116578047790541,2.107555086389456e-05,0.011747190530752353,2.1261355088347494e-05
1.03,0.008249676644197,4.288852469563651e-06,0.008239695671534531,4.346006693556839e-06,0.008148021476325,1.814087813780749e-05,0.008224682453330544,1.8337150356690525e-05
1.04,0.0057139788028334,3.508025452706231e-06,0.005699106103498456,3.5742089566595925e-06,0.0056218220798395,1.5391868182090992e-05,0.005694472036954732,1.5592258482749923e-05
1.05,0.0039282001609965,2.8487991326302365e-06,0.003913383163456773,2.9185663701244584e-06,0.0038469142723131,1.2927893476057634e-05,0.003914063205667843,1.3127091407232049e-05

